Empath-D: VR-based Empathetic App Design for Accessibility

With app-based interaction increasingly permeating all aspects of daily living, it is essential to ensure that apps are designed to be \emph{inclusive} and are usable by a wider audience such as the elderly, with various impairments (e.g., visual, audio and motor). We propose \names, a system that fosters empathetic design, by allowing app designers, \emph{in-situ}, to rapidly evaluate the usability of their apps, from the perspective of impaired users. To provide a truly authentic experience, \name carefully orchestrates the interaction between a smartphone and a VR device, allowing the user to experience simulated impairments in a virtual world while interacting naturally with the app, using a real smartphone. By carefully orchestrating the VR-smartphone interaction, \name tackles challenges such as preserving low-latency app interaction, accurate visualization of hand movement and low-overhead perturbation of I/O streams. Experimental results show that user interaction with \name is comparable (both in accuracy and user perception) to real-world app usage, and that it can simulate impairment effects as effectively as a custom hardware simulator.

==> data/hand_rendering_latency.dat <==
policy	ssimmean	ssimstddev	vertices_mean	vertices_stddev	tris_mean	tris_stddev	renderinglatencymean	rendering_latency_stddev	meta
all	1	0	39771.75	3452.075	234761.4	20503.98	311.1005025	35.64412283	X=0
2	0.990827	0.001951	10249.46	866.2471	59295.38	5103.158	102.7738693	0.24989501	X=75
4	0.980836	0.0043	2883.71	230.5009	15687.69	1289.47	44.7839196	6.854810499	94	
8	0.978214	0.004917	1037.515	86.50982	4844.355	395.615	33.0201005	6.418061477	{}
16	0.977776	0.004351	570.47	59.80317	2118.99	204.1623	28.16080402	6.250193642	{}
32	0.975739	0.004703	451.83	55.21649	1438.995	174.8275	26.98994975	5.228119338	99.9
64	0.9722	0.004928	422.825	54.78197	1273.575	173.6611	26.32160804	5.105659904	{}
border-only	0.968042	0.005796	414.165	54.34039	1221.96	172.1142	26.36	5.444133812	X=100

==> data/lowvisionsimulation_overhead.dat <==
condition	fpsavg	fps_stdev
none	58.10833333	2.077473552
cataract	48.39166667	2.682955329
glaucoma	35.65833333	0.6010611531
colorblindness	56.91666667	3.169135113
contrastredurection	56.80833333	4.270862455

==> data/lowvisionsimulationoverhead.dat <==
condition	fps_avg	fps_stdev
none	58.10833333	2.077473552
cataract	48.39166667	2.682955329
glaucoma	35.65833333	0.6010611531
colorblindness	56.91666667	3.169135113
contrastredurection	56.80833333	4.270862455

==> data/magnification_font_size.dat <==
factor avg_clear_font_size avg_min_font_size stddev_clear_font_size stddev_min_font_size  
1	17	12.66666667	0	2.516611478
1.1	16	12.66666667	0.7071067812	2
1.2	14.33333333	11.66666667	0.7071067812	1.347150628
1.3	13	10.66666667	0	1.154700538
1.4	12.33333333	10.33333333	0.7071067812	1.170628195
1.5	11.33333333	10	0.7071067812	0.6938886665
1.6	11	9.666666667	0.7071067812	0.5773502692
1.7	11	9.666666667	0.7071067812	0.5773502692
1.8	10.66666667	9.333333333	1.414213562	0.8388704928
1.9	10.33333333	9.333333333	0.7071067812	0.6938886665
2	9.333333333	8	0.7071067812	1.261979632
2.1	8.666666667	7	2.121320344	1.387777333
2.2	8.333333333	6.666666667	1.414213562	1.170628195
2.3	8.333333333	6.666666667	1.414213562	1.170628195
2.4	8	6.666666667	0.7071067812	1
2.5	8	6.666666667	0.7071067812	1
2.6	8	6.666666667	0.7071067812	1
2.7	7.666666667	6.333333333	0	0.9622504486

==> data/vdisfps.dat <==
width FPS
1080	18.025
1026	20.70833333
972	20.44166667
918	21.33333333
864	23.71666667
810	25.175
756	32.175
702	30.575
648	33.54166667
593	40.38333333
539	41.85
518	45.50833333
507	46.31666667
496	48.21666667
485	56.99166667
431	55.34166667
377	57.575
323	57.55
269	57.56666667
215	57.3
161	57.48333333
107	57.38333333
53	57.425

==> data/vhandlatency.dat <==
factor latency latency_stddev ssim ssim_stddev
1	21.642288	3.694557592	1	0
0.9	20.84839336	2.724569741	0.973736	0.005639
0.8	19.9542485	2.429611841	0.970414	0.004943
0.7	19.11788	2.348143757	0.950253	0.006669
0.6	17.9105196	2.152350576	0.965507	0.005771
0.55	17.48806	2.141220883	0.935384	0.008098
0.5	16.462426	1.914197571	0.942243	0.006832
0.4	15.9246992	1.752633929	0.920967	0.010661
0.3	15.4750796	1.76132155	0.92467	0.012822
0.2	14.7857084	1.724792383	0.879334	0.016421
0.1	15.080708	1.570196227	0.522664	0.043291
